Anomaly Hunter for Alerts (AHA): Anomaly Detection in the ZTF Transient Alert Stream

Modern time-domain surveys produce alert streams at a scale that makes exhaustive manual inspection infeasible, requiring automated methods to identify unusual transients for follow-up. In this work, we present an unsupervised anomaly detection pipeline applied to the ZTF alert stream using the Lasair broker. We define normal objects as SN Ia, SN II, and SN Ib/c. Anomalous objects include (i) more exotic transients (AGN, TDEs, SLSNe, CVs, and nuclear transients) and (ii) supernova-labeled objects, either spectroscopically or by Lasair, with anomalous properties, such as incorrect or absent host associations, or non-supernova-like light curves. Our pipeline consists of three independently trained simple autoencoders operating on distinct alert stream data products: object features, triplet image cutouts, and light curves. Each model is trained on predominantly normal transients, and performance is assessed using the recall of exotic objects and the purity of all anomalous objects across both a spectroscopically classified held-out test set and the live alert stream. In the test set, performance is evaluated at a fixed rank corresponding to the top ten scoring candidates, while in the alert stream it is evaluated using an anomaly threshold defined from test set behavior. Across both settings, the algorithms consistently recover exotic transients and anomalous supernovae among their top-ranked candidates. Over 25 days of live alert stream application, we identify 87 unusual supernova candidates for follow-up. The overlap between anomalies flagged by different autoencoders in the test set is non-existent, and in the alert stream is small, with maximum overlap between any two algorithms being 11 objects. The framework is data-efficient, requiring only a few thousand training examples, making it well suited for early and ongoing application to the Rubin Observatory alert stream.

==> Tables/Table3.dat <==
ZTF21abashma 2021aibi SN      800 day rise. Non-SN-like light curve                     3
ZTF20abnvwor 2025vmp  SN      800 day rise. Non-SN-like light curve                     3
ZTF19aburnjy 2022dxn  SN      800 day evolution. Non-SN-like light curve                3
ZTF20abpehlo 2023qhf  SN      800 day evolution. Far from host. Non-SN-like light curve 3
ZTF19aagmutb 2025ahll SN      800 day evolution. Far from host. Non-SN-like light curve 3
ZTF22aagawty 2022fvo  SN      800 day evolution. Faint host. Non-SN-like light curve    3
ZTF20achtkxi 2020aezk SN      800 day  rise. Non-SN-like light curve                    3
ZTF21acjcarx 2021adsf SN      800 day evolution. Non-SN-like light curve                3
ZTF20acxqxyb 2021eci  SN      700 day evolution. Non-SN-like light curve                3
ZTF23abscfuu 2023aclf SN      700 day evolution. Non-SN-like light curve                3
ZTF23aagdltf 2024qs   SN      700 day evolution. Non-SN-like light curve                3
ZTF18aabezwv 2016dum  SN      700 day evolution. Faint host. Non-SN-like light curve    3
ZTF19aaklfkk 2017cox  SN      600 day evolution. Far from host. Non-SN-like light curve 3
ZTF21acldimi 2021adir SN      600 day evolution. Unclear host. Non-SN-like light curve  3
ZTF24aakccfa 2023aclf SN      600 day evolution. Non-SN-like light curve                3
ZTF24aatkhkt 2024rsq  SN      500 day rise. Far from host. Non-SN-like light curve      3
ZTF20aaaxdvw 2020hs   ORPHAN  Non-SN-like light curve. No host                          2
ZTF25aagpzug 2025cie  ORPHAN  Non-SN-like light curve. No host                          2
ZTF20aahbzhi 2018krw  UNCLEAR Non-SN-like light curve. Unclear host                     2
ZTF21aaanzzg 2021acf  UNCLEAR Non-SN-like light curve. Unclear host                     2
ZTF18adohecj 2016hfm  SN      Non-SN-like light curve. Far from host                    2
ZTF18abfxhsz 2024fnn  SN      Non-SN-like light curve. Far from host                    2
ZTF25aacdief 2023acmv SN      Non-SN-like light curve. Far from host                    2
ZTF18acarunx 2018hgp  SN      Non-SN-like light curve. Faint host                       2
ZTF25aawdyvn 2025ojf  SN      Non-SN-like light curve. Faint host                       2
ZTF18aczrwbr 2023cqq  SN      Non-SN-like light curve. Faint host                       2
ZTF18adatjjz 2021uzg  SN      Non-SN-like light curve. Faint host                       2
ZTF18aabfxpw 2018kfz  SN      Non-SN-like light curve. Faint host                       2
ZTF18acaujas 2019aaey SN      Non-SN-like light curve. Faint host                       2
ZTF18aaaatda 2020aadz SN      Non-SN-like light curve. Faint host                       2
ZTF19aalohjc 2020afbz SN      Non-SN-like light curve                                   2
ZTF19aausweg 2019fex  SN      Non-SN-like light curve                                   2
ZTF25acelfkm 2025aerj SN      Far from host. Light curve sparse                         1
ZTF25acgndhj 2025ahiv SN      Far from host. Light curve sparse                         1
ZTF25achowme 2025agun SN      Far from host. Light curve sparse                         1
ZTF25acffzbq 2025afqu SN      Faint host. Light curve sparse                            1
ZTF25acgfmcl 2025afht SN      Faint host. Light curve sparse                            1
ZTF25acgpzpu 2025agta SN      Faint host. Light curve normal                            1
ZTF25acioxpb 2025ahse SN      Faint host. Light curve sparse                            1
ZTF25acjpgrs 2025ahrz SN      Sparse light curve                                        1
ZTF25acguidc 2025agme SN      Sparse light curve                                        1
ZTF25acdcmrz 2025acrw SN      Sparse light curve                                        1
ZTF25achqkvb 2025agwf SN      Sparse light curve                                        1
ZTF25achdubq 2025agmm SN      Sparse light curve                                        1
ZTF25achcnwt 2025agoe SN      Sparse light curve                                        1
ZTF25acggnky 2025agml SN      Sparse light curve                                        1
ZTF25aceqsvl 2025afhz SN      Sparse light curve                                        1
ZTF25acfghfh 2025afcq SN      Sparse light curve                                        1
ZTF25acgnwbc 2025ahqi SN      Sparse light curve                                        1
ZTF25acgudua 2025agmh SN      Sparse light curve                                        1
ZTF25acgyxrw 2025agoz SN      Sparse light curve                                        1
ZTF25achkbix 2025aibq SN      Sparse light curve                                        1
ZTF25achxmla 2025ahcj SN      Sparse light curve                                        1
ZTF25acidtvg 2025aecg SN      Sparse light curve                                        1
ZTF25acjeyrm 2025ahrk SN      Sparse light curve                                        1
ZTF25acjftxy 2025ahud SN      Sparse light curve                                        1
ZTF25acjnhhh 2025ahxr SN      Sparse light curve                                        1
ZTF25acftxyd 2025agnu SN      Far from host. Light curve normal                         1
ZTF25acepwjb 2025aetz SN      Far from host. Light curve normal                         1
ZTF25acfqszf 2025afnf SN      Far from host. Light curve normal                         1
ZTF25achmnqk 2025agtp SN      Far from host. Light curve normal                         1
ZTF25acivntj 2025ahqx SN      Far from host. Light curve normal                         1
ZTF25acfxzvs 2025afvy SN      Far from host. Light curve normal                         1
ZTF25acemsej 2025adss SN      Far from host. Light curve normal                         1
ZTF25accuzrr 2025acse SN      Faint host. Light curve normal                            1
ZTF25aceqogc 2025afhq SN      Faint host. Light curve normal                            1
ZTF25acelmel 2025aecw SN      Faint host. Light curve normal                            1
ZTF25achjtxo 2025agsw SN      Faint host. Light curve normal                            1
ZTF25acibfse 2025ahdg SN      Faint host. Light curve normal                            1
ZTF25acbdtda 2025abwj SN      Faint host. Light curve normal                            1
ZTF18aailrtk 2025ahvx SN      Faint host. Light curve normal                            1
ZTF25acgsqpl 2025agkq SN      Faint host. Light curve normal                            1
ZTF23aagapcz 2025ahlz SN      Faint host. Light curve normal                            1
ZTF25achxawk 2025ahlk SN      Faint host. Light curve normal                            1
ZTF25acgqcbq 2025aglm SN      Normal                                                    1
ZTF25acepskd 2025aets SN      Normal                                                    1
ZTF25acibezh 2025ahre SN      Normal                                                    1
ZTF25abxcktl 2025aavm SN      Normal                                                    1
ZTF25acgculc 2025afwv SN      Normal                                                    1
ZTF25acbvved 2025acel SN      Normal                                                    1
ZTF25acgfnmp 2025afya SN      Normal                                                    1
ZTF25abqplxi 2025xku  SN      Normal                                                    1
ZTF25aceldrm 2025aewl SN      Normal                                                    1
ZTF25acengvh 2025afeb SN      Normal                                                    1
ZTF25acinhwn 2025ahxn SN      Normal                                                    1
ZTF25aciwoqa 2025ahme SN      Normal                                                    1
ZTF25acgqggy 2025agkk SN      TNS reports as SN-Ia-91T-like                             1
ZTF25aceicse 2025aewb SN      TNS reports as SN IIP                                     1
ZTF25acgcusl 2025afwu SN      TNS reports as SN II                                      1
ZTF25acgdfwz 2025agik ORPHAN  TNS reports as SN Ib/c                                    1
ZTF25abqkwce 2025xju  ORPHAN  TNS reports as SN Ia-SC                                   1
ZTF25acgqhjx 2025agmy SN      TNS reports as SN Ia-91T-like                             1
ZTF25acitiuq 2025ahkt SN      TNS reports as SN Ia-91T-like                             1
ZTF25acjnfef 2025ahxq SN      TNS reports as SN Ia-91bg-like                            1
ZTF18abquher 2025agse SN      TNS reports as SN Ia                                      1
ZTF25abvuktq 2025zqm  SN      TNS reports as SN Ia                                      1
ZTF25abigmxz 2025tta  SN      TNS reports as SN Ia                                      1
ZTF25acepwip 2025aeni SN      TNS reports as SN Ia                                      1
ZTF25acfkgdg 2025afhd SN      TNS reports as SN Ia                                      1
ZTF25achvrzd 2025ahag SN      TNS reports as SN Ia                                      1
ZTF25acfwpoa 2025afxi UNCLEAR TNS reports as SN Ia                                      1
ZTF25abvpmki 2025zox  UNCLEAR TNS reports as SN Ia                                      1
ZTF18admcfiu 2018fdd  SN      TNS reports as CV                                         1


==> Tables/Table4.dat <==
ZTF20abpwtmi 2020qzc  UNCLEAR   800 day evolution. Unclear host. Non-SN-like light curve 3
ZTF24aaivize 2024ghi  SN        800 day rise. Faint host. Non-SN-like light curve        3
ZTF21abrpvho 2021vgt  SN        800 day evolution. Faint host. Non-SN-like light curve   3
ZTF22aagawty 2022fvo  SN        800 day evolution. Faint host. Non-SN-like light curve   3
ZTF22aadnwpu 2022fvo  SN        800 day evolution. Faint host. Non-SN-like light curve   3
ZTF21abqwtvp 2021usy  SN        800 day evolution. Faint host. Non-SN-like light curve   3
ZTF24aacdofk 2024elb  SN        700 day rise. Unclear host. Non-SN-like light curve      3
ZTF20abnighe 2021vqa  SN        700 day rise. Non-SN-like light curve                    3
ZTF18aavjoas 2019hjc  SN        700 day evolution. Unclear host. Non-SN-like light curve 3
ZTF23abnkdcu 2024pjw  SN        700 day evolution. Non-SN-like light curve               3
ZTF21aavhxjc 2020iqs  SN        700 day evolution. Non-SN-like light curve               3
ZTF23aagdltf 2024qs   SN        700 day evolution. Non-SN-like light curve               3
ZTF23aajibbm 2025aex  SN        700 day evolution. Faint host. Non-SN-like light curve   3
ZTF23abjkwog 2024quh  SN        500 day evolution. Faint host. Non-SN-like light curve   3
ZTF24abuylxw 2024adaw SN        400 day evolution. Non-SN-like light curve               3
ZTF25aavgvkc 2025osj  ORPHAN    Non-SN-like light curve. No host                         2
ZTF20actkwpz 2020iov  UNCLEAR   Non-SN-like light curve.Unclear host                     2
ZTF21aaanzzg 2021acf  UNCLEAR   Non-SN-like light curve. Unclear host                    2
ZTF25aaxfbku 2025owq  SN        Non-SN-like light curve. Faint host                      2
ZTF21aaigcnr 2025afas SN        Non-SN-like light curve. Faint host                      2
ZTF21aazovbp 2024jqc  SN        Non-SN-like light curve. Faint host                      2
ZTF18aaaedbi 2025agpv SN        Non-SN-like light curve                                  2
ZTF18aauhpyb 2018iuh  SN        Non-SN-like light curve                                  2   
ZTF25acellry 2025afat ORPHAN    No host. Light curve sparse                              1
ZTF22abtoqgo 2025iir  ORPHAN    No host. Light curve sparse                              1
ZTF25acjpskx 2025aidv ORPHAN    No host. Light curve sparse                              1
ZTF25aciqixj 2025ahrf ORPHAN    No host. Light curve sparse                              1
ZTF25abwjiet 2025aadu ORPHAN    No host. Light curve normal                              1
ZTF25abxfhie 2025abso ORPHAN    No host. Light curve normal                              1
ZTF25acgpvcu 2025agpw ORPHAN    No host. Light curve normal                              1
ZTF25acffzbq 2025afqu SN        Faint host. Light curve sparse                           1
ZTF25acfojcz 2025agin SN        Faint host. Light curve sparse                           1
ZTF25acdhmyy 2025aera SN        Faint host. Light curve sparse                           1
ZTF25acegoiv 2025afcj SN        Faint host. Light curve sparse                           1
ZTF25acgsxnz 2025aglj SN        Faint host. Light curve sparse                           1
ZTF24abswsfw 2025agpo SN        Faint host. Light curve sparse                           1
ZTF25achdenk 2025agau SN        Faint host. Light curve sparse                           1
ZTF25acgxbyp 2025aicw SN        Faint host. Light curve sparse                           1
ZTF25acgtbgb 2025agsz SN        Faint host. Light curve sparse                           1
ZTF25acjbhxr 2025ahqc SN        Faint host. Light curve sparse                           1
ZTF25acgdezz 2025afxq SN        Faint host. Light curve sparse                           1
ZTF25acglprl 2025agaf SN        Faint host. Light curve sparse                           1
ZTF25achbrei 2025afhm SN        Faint host. Light curve sparse                           1
ZTF25achcrev 2025ahhr SN        Faint host. Light curve sparse                           1
ZTF25acgsqyw 2025agjz SN        Faint host. Light curve sparse                           1
ZTF25achkvyq 2025agqy SN        Faint host. Light curve sparse                           1
ZTF25abuphfy 2025ahut SN        Faint host. Light curve sparse                           1
ZTF25acjbhiq 2025ahzk SN        Faint host. Light curve sparse                           1
ZTF25achqmgu 2025agrw SN        Faint host. Light curve sparse                           1
ZTF25aceglwr 2025afru SN        Faint host. Light curve sparse                           1
ZTF25aciwbay 2025aiam SN        Sparse light curve                                       1
ZTF25acjddgc 2025ahqa SN        Sparse light curve                                       1
ZTF25acgsytf 2025agko SN        Sparse light curve                                       1
ZTF25acicshe 2025ahvv SN        Sparse light curve                                       1
ZTF25acgcoaf 2025agcm SN        Sparse light curve                                       1
ZTF25acgcqaa 2025agoc SN        Sparse light curve                                       1
ZTF25acjdzes 2025ahue SN        Sparse light curve                                       1
ZTF25acgchgx 2025afxb SN        Sparse light curve                                       1
ZTF25acgavex 2025afig SN        Sparse light curve                                       1
ZTF25acjeyrm 2025ahrk SN        Sparse light curve                                       1
ZTF25acksigd 2025ahyx SN        Sparse light curve                                       1
ZTF25acjpgrs 2025ahrz SN        Sparse light curve                                       1
ZTF25acakolm 2025abuu UNCLEAR   Unclear host. Light curve normal                         1
ZTF25acasvaf 2025abwf SN        Far from host. Light curve normal                        1
ZTF25acejlzr 2025adsh SN        Far from host. Light curve normal                        1
ZTF25abysmqp 2025abmg SN        Faint host. Light curve normal                           1
ZTF25aceqhim 2025afgn SN        Faint host. Light curve normal                           1
ZTF25abvnlfv 2025ytu  SN        Faint host. Light curve normal                           1
ZTF25abwwzkt 2025aasu SN        Faint host. Light curve normal                           1
ZTF25abypomt 2025abec SN        Faint host. Light curve normal                           1
ZTF25acceoqh 2024uew  SN        Faint host. Light curve normal                           1
ZTF25aceeddh 2025advc SN        Faint host. Light curve normal                           1
ZTF25acdhetm 2025acvr SN        Faint host. Light curve normal                           1
ZTF25achyrkz 2025agxi SN        Faint host. Light curve normal                           1
ZTF25acegnxd 2025aeed SN        Faint host. Light curve normal                           1
ZTF25achqdya 2025ahit SN        Faint host. Light curve normal                           1
ZTF25abtsrbs 2023yvo  SN        Faint host. Light curve normal                           1
ZTF25aceisom 2025aenj SN        Faint host. Light curve normal                           1
ZTF25acagttt 2025abud SN        Faint host. Light curve normal                           1
ZTF25acelkdo 2025aduq SN        Faint host. Light curve normal                           1
ZTF25acgpzpu 2025agta SN        Faint host. Light curve normal                           1
ZTF25acfiphl 2025afgg SN        Faint host. Light curve normal                           1
ZTF25acesbqh 2025aesm SN        Faint host. Light curve normal                           1
ZTF25acehggr 2025aesc SN        Normal                                                   1
ZTF25acehbvd 2025aesv SN        Normal                                                   1
ZTF25abuysrn 2025zlb  SN        Normal                                                   1
ZTF25acelley 2025afbg SN        Normal                                                   1
ZTF25aciwoqa 2025ahme SN        Normal                                                   1
ZTF25acfgohg 2025afgl SN        TNS reports as SN Ia                                     1
ZTF25abewmjr 2025snb  SN        TNS reports as SN Ia                                     1
ZTF25acelzgr 2025aert SN        TNS reports as SN Ia                                     1


==> Tables/Table5.dat <==
ZTF18aaqikyu 2018gir  SN      800 day evolution. Unclear host. Non-SN-like light curve  3
ZTF18abviaof 2023adwz UNCLEAR 800 day evolution. Unclear host. Non-SN-like light curve  3
ZTF18acmwuum 2018ing  SN      800 day evolution. Non-SN-lilke light curve               3
ZTF18adlqbdc 2019evn  SN      800 day evolution. Non-SN-like light curve                3
ZTF18aaqzomm 2019cyd  SN      800 day evolution. Non-SN-like light curve                3
ZTF18acswncz 2022aeeu SN      800 day evolution. Non-SN-like light curve                3
ZTF17aadfiyg 2020slo  SN      800 day evolution. Non-SN-like light curve                3
ZTF18adkwcxh 2021gfx  SN      800 day evolution. Non-SN-like light curve                3
ZTF18aboehhn 2018fjk  SN      800 day evolution. Non-SN-like light curve                3
ZTF18admcdum 2019wxe  SN      800 day evolution. Non-SN-like light curve                3
ZTF18acjnusv 2018imh  SN      800 day evolution. Non-SN-like light curve                3
ZTF18abgjrmo 2021gfx  SN      800 day evolution. Non-SN-like light curve                3
ZTF18abxyuzo 2018gue  SN      800 day evolution. Non-SN-like light curve                3
ZTF18abmpksk 2016dfa  SN      800 day evolution. Non-SN-like light curve                3
ZTF19abdkbtm 2018glt  SN      800 day evolution. Non-SN-like light curve                3
ZTF18abxcues 2018gwf  SN      800 day evolution. Non-SN-like light curve                3
ZTF18aazffjy 2018cvp  SN      800 day evolution. Non-SN-like light curve                3
ZTF18abotssb 2017fuz  SN      800 day evolution. Non-SN-like light curve                3
ZTF18adkbcsk 2017gkd  SN      800 day evolution. Non-SN-like light curve                3
ZTF18acbvqwb 2018iwt  SN      800 day evolution. Non-SN-like light curve                3
ZTF18abxpvfe 2018cuo  SN      800 day evolution. Non-SN-like light curve                3
ZTF17aabpjjg 2021tbw  SN      800 day evolution. Non-SN-like light curve                3
ZTF22abazrjk 2022sfe  SN      800 day evolution. Non-SN-like light curve                3
ZTF21abmbzax 2021twr  SN      800 day evolution. Non-SN-like light curve                3
ZTF18abnyiou 2024leo  SN      800 day evolution. Non-SN-like light curve                3
ZTF18actyzxn 2022ddv  SN      800 day evolution. Non-SN-like light curve                3
ZTF17aachnrk 2018iqr  SN      800 day evolution. Non-SN-like light curve                3
ZTF18abjlyev 2016eph  SN      800 day evolution. Non-SN-like light curve                3
ZTF18adlynmw 2019hfp  SN      800 day evolution. Non-SN-like light curve                3
ZTF21acjcarx 2021adsf SN      800 day evolution. Non-SN-like light curve                3
ZTF18abslbyi 2018fwh  SN      800 day evolution. Non-SN-like light curve                3
ZTF20abofezp 2020boi  SN      800 day evolution. Far from host. Non-SN-like light curve 3
ZTF18abtsmgm 2018fyj  SN      800 day evolution. Far from host. Non-SN-like light curve 3
ZTF21abflgvs 2021pju  SN      800 day evolution. Far from host. Non-SN-like light curve 3
ZTF18aaxzbyo 2017mh   SN      800 day evolution. Far from host. Non-SN-like light curve 3
ZTF18abjcyha 2018gwh  SN      800 day evolution. Far from host. Non-SN-like light curve 3
ZTF18abtmazz 2018mkw  SN      800 day evolution. Far from host. Non-SN-like light curve 3
ZTF18abcleke 2018gqp  SN      800 day evolution. Faint host. Non-SN-like light curve    3
ZTF18adjccrf 2021njp  SN      800 day evolution. Faint host. Non-SN-like light curve    3
ZTF21achjkys 2021abit SN      800 day evolution. Faint host. Non-SN-like light curve    3
ZTF18abjrdjs 2018lqm  SN      800 day evolution. Faint host. Non-SN-like light curve    3
ZTF18abssoen 2018kcx  SN      800 day evolution. Faint host. Non-SN-like light curve    3
ZTF18admwica 2021lna  SN      800 day evolution. Faint host. Non-SN-like light curve    3
ZTF18admfbxu 2024aaga SN      800 day evolution. Faint host. Non-SN-like light curve    3
ZTF19aavprpy 2018cyo  SN      800 day evolution. Faint host. Non-SN-like light curve    3
ZTF18abtzkab 2018gdp  SN      800 day evolution. Faint host. Non-SN-like light curve    3
ZTF19aabbgoy 2019qbi  SN      700 day evolution. Non-SN-like light curve                3
ZTF18aaqdozs 2018bms  SN      700 day evolution. Non-SN-like light curve                3
ZTF18adovdni 2018bbh  SN      700 day evolution. Non-SN-like light curve                3
ZTF18abecjrr 2024ggt  SN      700 day evolution. Far from host. Non-SN-like light curve 3
ZTF18acqyafi 2018hmg  SN      700 day evolution. Far from host. Non-SN-like light curve 3
ZTF19aanjdmy 2019aajk SN      700 day evolution. Faint host. Non-SN-like light curve    3
ZTF17aaahgap 2018jwa  SN      700 day evolution. Faint host. Non-SN-like light curve    3
ZTF19aaklfkk 2017cox  SN      600 day evolution. Far from host. Non-SN-like light curve 3
ZTF19aaipnax 2020dxj  SN      600 day evolution. Faint host. Non-SN-like light curve    3
ZTF21acldimi 2021adir SN      600 day evolution. Unclear host. Non-SN-like light curve  3
ZTF18achfdlr 2025hsp  SN      600 day evolution. Faint host. Non-SN-like light curve    3
ZTF17aabumhg 2017iwm  UNCLEAR 500 day evolution.Unclear host. Non-SN-like light curve   3
ZTF18abcysck 2018luz  UNCLEAR 500 day evolution.Unclear host. Non-SN-like light curve   3
ZTF21aatscez 2021ahpz SN      500 day evolution. Non-SN-like light curve                3
ZTF18abzpxel 2018lx   SN      Non-SN-like light curve. Unclear host                     2
ZTF18aayejrb 2019tqz  UNCLEAR Non-SN-like light curve. Unclear host                     2
ZTF18aczygck 2019sip  SN      Non-SN-like light curve. Far from host.                   2
ZTF25aabsowe 2024agoh SN      Non-SN-like light curve. Far from host                    2
ZTF17aaaafup 2024pic  SN      Non-SN-like light curve. Far from host                    2
ZTF18aalkhox 2025adxm SN      Non-SN-like light curve. Far from host                    2
ZTF18abxdker 2018grx  SN      Non-SN-like light curve. Far from host                    2
ZTF19acpyejw 2018jwn  SN      Non-SN-like light curve. Far from host                    2
ZTF18adohecj 2016hfm  SN      Non-SN-like light curve. Far from host                    2
ZTF18actahmp 2018ezs  SN      Non-SN-like light curve. Far from host                    2
ZTF18acenggf 2018cwt  SN      Non-SN-like light curve. Far from host                    2
ZTF20accxjsv 2020adiv SN      Non-SN-like light curve. Far from host                    2
ZTF20aafxggo 2018krh  SN      Non-SN-like light curve. Far from host                    2
ZTF25abzywhl 2025abul SN      Non-SN-like light curve. Faint/unclear host               2
ZTF23aaufzjn 2023win  SN      Non-SN-like light curve. Faint host.                      2
ZTF18adnmnoi 2017ffs  SN      Non-SN-like light curve. Faint host                       2
ZTF19achtcmr 2017bia  SN      Non-SN-like light curve. Faint host                       2
ZTF18aatakbf 2019cwz  SN      Non-SN-like light curve. Faint host                       2
ZTF19aaekpdt 2021aavt SN      Non-SN-like light curve. Faint host                       2
ZTF18abnbldg 2017ijl  SN      Non-SN-like light curve. Faint host                       2
ZTF20aasxzuu 2024hgu  SN      Non-SN-like light curve. Faint host                       2
ZTF18abxywlg 2018gwg  SN      Non-SN-like light curve. Faint host                       2
ZTF18abmebej 2019wxe  SN      Non-SN-like light curve. Faint host                       2
ZTF18abnxcsp 2019tmw  SN      Non-SN-like light curve. Faint host                       2
ZTF19adblhir 2018nv   SN      Non-SN-like light curve. Faint host                       2
ZTF19abqltvi 2019nuv  SN      Non-SN-like light curve. Faint host                       2
ZTF18acarunx 2018hgp  SN      Non-SN-like light curve. Faint host                       2
ZTF18aczrwbr 2023cqq  SN      Non-SN-like light curve. Faint host                       2
ZTF18aaqdxed 2018dli  SN      Non-SN-like light curve.                                  2
ZTF18acspcke 2019aaaf SN      Non-SN-like light curve                                   2
ZTF22aafztpi 2022fxt  SN      Non-SN-like light curve                                   2
ZTF20aauyvhn 2018ebg  SN      Non-SN-like light curve                                   2
ZTF18acvvxzn 2018kfe  SN      Non-SN-like light curve                                   2
ZTF24absmnwb 2025aduj SN      Non-SN-like light curve                                   2
ZTF18abuktlb 2018ggg  SN      Non-SN-like light curve                                   2
ZTF21aavumzc 2021ahpw SN      Non-SN-like light curve                                   2
ZTF19aaqzfuk 2025agcz SN      Non-SN-like light curve                                   2
ZTF18abmegtj 2021yml  SN      Non-SN-like light curve                                   2
ZTF18adknpug 2018gnw  SN      Non-SN-like light curve                                   2
ZTF25abxqket 2025albm SN      Non-SN-like light curve                                   2
ZTF18adjvzco 2020zvs  SN      Non-SN-like light curve                                   2
ZTF19aawscqd 2019gxv  SN      Non-SN-like light curve                                   2
ZTF19abehdjj 2018foz  SN      Non-SN-like light curve                                   2
ZTF18aauhpyb 2018iuh  SN      Non-SN-like light curve                                   2
ZTF18acgzfhz 2021lub  SN      Non-SN-like light curve                                   2
ZTF18abnbltx 2017cjf  SN      Non-SN-like light curve                                   2
ZTF18aazvajy 2021aczx SN      Non-SN-like light curve                                   2
ZTF18aamhavw 2018mcv  SN      Non-SN-like light curve                                   2
ZTF18acbxuml 2021zie  SN      Non-SN-like light curve                                   2
ZTF19aaodojg 2019csf  SN      Non-SN-like light curve                                   2
ZTF18abvlgyt 2019rqi  SN      Non-SN-like light curve                                   2
ZTF18abasqpu 2022qju  SN      Non-SN-like light curve                                   2
ZTF19abdbqet 2018eij  SN      Non-SN-like light curve                                   2
ZTF18abtslir 2018mol  SN      Non-SN-like light curve                                   2
ZTF18abvkvsk 2018mkt  SN      Non-SN-like light curve                                   2
ZTF20aboljic 2019wsq  SN      Non-SN-like light curve                                   2
ZTF18aaadxrh 2023sbj  SN      Non-SN-like light curve                                   2
ZTF18abpcsio 2018dcr  SN      Non-SN-like light curve                                   2
ZTF25aaispqu 2025evp  SN      Non-SN-like light curve                                   2
ZTF25abygtqf 2025abae SN      Non-SN-like light curve                                   2
ZTF18ablvaya 2021tbt  SN      Non-SN-like light curve                                   2
ZTF24aaozxhx 2024jlf  SN      TNS reports as SN II                                      1
ZTF18abcxnza 2017gas  SN      TNS reports as SN II                                      1
ZTF18adllqhd 2018ebt  SN      TNS reports as SN Ic                                      1
ZTF25aabobjw 2025iv   SN      TNS reports as SN Ic                                      1
ZTF18acdfpne 2018dda  SN      TNS reports as SN Ia                                      1
ZTF18abakjgq 2018ctt  SN      TNS reports as SN Ia                                      1
ZTF18abiinnl 2018dzy  SN      TNS reports as SN Ia                                      1
ZTF18acepwhb 2018imq  SN      TNS reports as SN Ia                                      1
ZTF18absyyig 2018fqk  SN      TNS reports as SN Ia                                      1
ZTF25abtpvtg 2025ytg  SN      TNS reports as SN Ia                                      1
ZTF18acebefc 2018idg  SN      TNS reports as SN Ia                                      1
ZTF18acemhyb 2018iko  SN      TNS reports as SN Ia                                      1
ZTF18acetunp 2018bfc  SN      TNS reports as SN Ia                                      1
ZTF25aaexcaf 2025cng  SN      TNS reports as SLSN                                       1
ZTF18abmasep 2018fcg  SN      TNS reports as SLSN                                       1
ZTF25abbgzei 2025qmf  SN      TNS reports as Nova                                       1
ZTF18abmeehs 2018fdd  SN      TNS reports as CV                                         1
ZTF22aailads 2022jjt  SN      TNS reports as CV                                         1
ZTF18admcfiu 2018fdd  SN      TNS reports as CV                                         1
ZTF18aauebur 2018epr  SN      TNS reports as CV                                         1

